Global instability by runaway collisions in nuclear stellar clusters: Numerical tests of a route for massive black hole formation

The centres of galaxies host nuclear stellar clusters, supermassive black holes, or both. The origin of this dichotomy is still a mystery. Nuclear stellar clusters are the densest stellar system in the Universe, so they are ideal places for runaway collisions to occur. Previous studies have proposed the possible existence of a critical mass scale in such clusters, for which the occurrence of collisions becomes very frequent and leads to the formation of a very massive object. While it is difficult to directly probe this scenario with simulations, we here aim for a proof of concept using toy models where the occurrence of such a transition is shown based on simplified compact systems, where the typical evolution time-scales will be faster compared to the real Universe. Indeed our simulations confirm that such a transition takes place and that up to 50 per cent of the cluster mass can go into the formation of a central massive object for clusters that are above the critical mass scale. Our results thus support the proposed new scenario on the basis of idealized simulations. A preliminary analysis of observed nuclear star clusters shows similar trends related to the critical mass as in our simulations. We further discuss the caveats for the application of the proposed scenario in real nuclear star clusters.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
